Linear-Time Graph Programs without Preconditions

We report on a recent breakthrough in rule-based graph programming, which allows us to reach the time complexity of imperative linear-time algorithms. In general, achieving the complexity of graph algorithms in conventional languages using graph transformation rules is challenging due to the cost of graph matching. Previous work demonstrated that with rooted rules, certain algorithms can be executed in linear time using the graph programming language GP 2. However, for non-destructive algorithms that retain the structure of input graphs, achieving linear runtime required input graphs to be connected and of bounded node degree. In this paper, we overcome these preconditions by enhancing the graph data structure generated by the GP 2 compiler and exploiting the new structure in programs. We present three case studies, a cycle detection program, a program for numbering the connected components of a graph, and a breadth-first search program. Each of these programs runs in linear time on both connected and disconnected input graphs with arbitrary node degrees. We give empirical evidence for the linear time complexity by using timings for various classes of input graphs.

==> Figures/Benchmarks/BFS/bfs-cycle.dat <==
n time
200000 17.416
300000 26.268333333333334
400000 34.84133333333333
500000 44.87233333333333
600000 54.18166666666667
700000 62.89266666666666
800000 70.86800000000001
900000 81.84866666666666
1000000 89.45466666666668

==> Figures/Benchmarks/BFS/bfs-discrete.dat <==
n time
200000 20.450999999999997
300000 31.319666666666667
400000 41.374
500000 55.560333333333325
600000 64.962
700000 71.49933333333333
800000 88.491
900000 99.55433333333333
1000000 107.54266666666666

==> Figures/Benchmarks/BFS/bfs-grid.dat <==
n time
199176 26.544666666666668
298936 36.35133333333333
398945 49.260999999999996
498576 62.82933333333333
598533 71.47633333333333
698901 84.464
797736 96.25
896533 108.15233333333333
997633 130.23966666666666

==> Figures/Benchmarks/BFS/bfs-k-star.dat <==
n time
205120 29.151
289180 35.76133333333333
370230 46.151666666666664
480690 60.22533333333333
500500 63.43266666666667
562330 74.56566666666667
627760 83.59500000000001
696790 91.36966666666666
720600 93.327
794430 103.66566666666665
898470 117.21366666666667
952890 128.918


==> Figures/Benchmarks/BFS/bfs-list.dat <==
n time
199999 18.629666666666665
299999 25.786999999999995
399999 36.00533333333333
499999 45.766
599999 52.199000000000005
699999 62.87166666666667
799999 72.46333333333332
899999 79.471
999999 86.26933333333334

==> Figures/Benchmarks/BFS/bfs-star.dat <==
n time
199999 22.86966666666667
299999 33.432
399999 45.269000000000005
499999 56.171
599999 65.89
699999 77.37266666666666
799999 87.44099999999999
899999 100.70566666666667
999999 111.62566666666667

==> Figures/Benchmarks/BFS/bfs-tree.dat <==
n time
262141 30.128666666666664
524285 60.375
1048573 118.01666666666667

==> Figures/Benchmarks/COUNT/count-cycle.dat <==
n time
200000 23.958333333333332
300000 35.827333333333335
400000 48.13433333333333
500000 60.32233333333334
600000 71.468
700000 84.74933333333333
800000 99.41266666666667
900000 110.101
1000000 119.19666666666667

==> Figures/Benchmarks/COUNT/count-discrete.dat <==
n time
200000 22.668333333333333
300000 34.748666666666665
500000 60.101
700000 82.41133333333335
900000 115.19066666666667
1000000 127.96133333333334

==> Figures/Benchmarks/COUNT/count-grid.dat <==
n time
199176 35.52533333333333
298936 53.028
398945 72.31833333333333
498576 92.50333333333333
598533 110.51433333333334
698901 129.563
797736 152.07000000000002
896533 166.197
997633 187.47466666666665

==> Figures/Benchmarks/COUNT/count-k-star.dat <==
n time
205120 30.340333333333334
289180 39.776666666666664
370230 51.90366666666667
480690 68.02933333333334
562330 80.47766666666666
627760 90.62700000000001
720600 99.71333333333332
794430 110.86766666666666
898470 126.93799999999999
952890 135.17499999999998

==> Figures/Benchmarks/COUNT/count-list.dat <==
n time
199999 25.008
299999 37.30833333333333
399999 50.264
499999 62.550999999999995
599999 73.29200000000002
699999 87.87133333333333
799999 98.15266666666666
899999 112.77133333333335
999999 127.04633333333334


==> Figures/Benchmarks/COUNT/count-star.dat <==
n time
199999 21.112
299999 31.963000000000005
399999 42.10633333333333
499999 53.065333333333335
599999 62.07633333333333
699999 74.77433333333333
799999 84.94466666666666
899999 95.04733333333333
999999 105.96766666666666


==> Figures/Benchmarks/COUNT/count-tree.dat <==
n time
262141 33.74266666666667
524285 66.32166666666666
1048573 127.766


==> Figures/Benchmarks/DAG/is-dag-cycle.dat <==
n time
200000 14.094666666666667
300000 21.304999999999996
400000 28.287000000000003
500000 35.053666666666665
600000 42.49033333333333
700000 49.242999999999995
800000 55.93299999999999
900000 63.25300000000001
1000000 70.10633333333334

==> Figures/Benchmarks/DAG/is-dag-discrete.dat <==
n time
200000 9.720333333333334
300000 14.738333333333335
500000 23.929666666666666
700000 33.52033333333333
900000 43.812999999999995
1000000 47.92366666666667

==> Figures/Benchmarks/DAG/is-dag-grid.dat <==
n time
199176 18.511
298936 28.069
398945 39.086999999999996
498576 47.31166666666667
598533 56.92466666666667
698901 66.13433333333334
797736 77.654
896533 85.981
997633 94.55566666666665

==> Figures/Benchmarks/DAG/is-dag-k-star.dat <==
n time
205120 17.77733333333333
289180 24.724999999999998
370230 32.208666666666666
480690 41.68666666666667
500500 43.78733333333333
562330 48.933
627760 54.17566666666667
696790 60.61366666666667
720600 64.02633333333334
794430 72.84599999999999
898470 78.367
952890 85.44266666666665

==> Figures/Benchmarks/DAG/is-dag-list.dat <==
n time
199999 17.902666666666665
299999 26.69066666666667
399999 35.494
499999 45.27533333333333
599999 52.96633333333333
699999 63.65566666666667
799999 72.66033333333334
899999 81.14766666666667
999999 88.92033333333335

==> Figures/Benchmarks/DAG/is-dag-star.dat <==
n time
199999 16.659666666666666
299999 25.356333333333335
399999 33.739666666666665
499999 42.88066666666666
599999 49.358666666666664
699999 57.826
799999 66.90833333333333
899999 75.13833333333334
999999 83.84466666666667

==> Figures/Benchmarks/DAG/is-dag-tree.dat <==
n time
262141 22.089333333333332
524285 43.61333333333334
1048573 89.39366666666668

==> Figures/Benchmarks/is-dis-new.dat <==
n time
7745 1.7439999999999998
10954 2.2976666666666667
13416 5.092
15491 3.2063333333333333
17320 3.6183333333333336
18973 4.441333333333334
20493 4.173
21908 4.593333333333334
23237 4.757666666666666
24494 5.200666666666667
25690 5.079666666666667
26832 5.633666666666667
27928 5.696666666666666

==> Figures/Benchmarks/is-dis.dat <==
n time
7745 91.51133333333333
10954 180.66166666666666
13416 284.177
15491 384.7516666666667
17320 494.6396666666667
18973 612.8963333333332
20493 730.5936666666666
21908 845.4879999999999
23237 956.273
24494 1081.7683333333332
25690 1216.7430000000002
26832 1344.391
27928 1480.7403333333332
